Sparse Hybrid Linear-Morphological Networks

We investigate hybrid linear-morphological networks. Recent studies highlight the inherent affinity of morphological layers to pruning, but also their difficulty in training. We propose a hybrid network structure, wherein morphological layers are inserted between the linear layers of the network, in place of activation functions. We experiment with the following morphological layers: 1) maxout pooling layers (as a special case of a morphological layer), 2) fully connected dense morphological layers, and 3) a novel, sparsely initialized variant of (2). We conduct experiments on the Magna-Tag-A-Tune (music auto-tagging) and CIFAR-10 (image classification) datasets, replacing the linear classification heads of state-of-the-art convolutional network architectures with our proposed network structure for the various morphological layers. We demonstrate that these networks induce sparsity to their linear layers, making them more prunable under L1 unstructured pruning. We also show that on MTAT our proposed sparsely initialized layer achieves slightly better performance than ReLU, maxout, and densely initialized max-plus layers, and exhibits faster initial convergence.

==> README.txt <==
LaTeX and Word Templates for EUSIPCO 2025.

Files:
- EUSIPCO25_morfspars_short.tex: LaTeX template file
- refs.bib: example file of bibliographic references
- IEEEtran.cls: LaTeX class file that defines how the document lokks like
- IEEEtran.bst: BiBTeX style file with bibliography style definitions


The manuscript template files can be also found in the following URL:

http://www.ieee.org/conferences_events/conferences/publishing/templates.html



